Sampling-Based Constrained Motion Planning with Products of Experts

We present a novel approach to enhance the performance of sampling-based Model Predictive Control (MPC) in constrained optimization by leveraging products of experts. Our methodology divides the main problem into two components: one focused on optimality and the other on feasibility. By combining the solutions from each component, represented as distributions, we apply products of experts to implement a project-then-sample strategy. In this strategy, the optimality distribution is projected into the feasible area, allowing for more efficient sampling. This approach contrasts with the traditional sample-then-project and naive sample-then-reject method, leading to more diverse exploration and reducing the accumulation of samples on the boundaries. We demonstrate an effective implementation of this principle using a tensor train-based distribution model, which is characterized by its non-parametric nature, ease of combination with other distributions at the task level, and straightforward sampling technique. We adapt existing tensor train models to suit this purpose and validate the efficacy of our approach through experiments in various tasks, including obstacle avoidance, non-prehensile manipulation, and tasks involving staying in a restricted volume. Our experimental results demonstrate that the proposed method consistently outperforms known baselines, providing strong empirical support for its effectiveness. Sample codes for this project are available at https://github.com/idiap/smpc_poe.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

